Maximum edges possible in a graph for restricted independence number, maximum degree, and maximum matching size

This article provides sharp bounds for the maximum number of edges possible in a simple graph with restricted values of two of the three parameters, namely, maxi- mum matching size, independence number and maximum degree. We also construct extremal graphs that achieve the edge bounds in all cases. We further establish uniqueness of these extremal graphs whenever they are unique.

==> elsart.txt <==
%%
%% This is file `elsart.cls',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% esl.dtx  (with options: `package,elsart,ONECOL,DEEPLIST')
%% 
%% elsart.cls Copyright (C) 1994-2007 Elsevier Science
%% 
%% This file may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License, either version 1.2
%% of this license or (at your option) any later version.
%% The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%% 
\def\readRCS$#1: #2 #3 #4 #5${%
 \def\RCSfile{#2}%
 \def\RCSversion{#3}%
 \def\RCSdate{#4}%
}
\def\@shortjnl{\relax}
 \def\esp@fileversion{2.20}
 \def\esp@filedate{2007/08/16}
 \def\@journal{Elsevier} \def\@company{Elsevier}
 \def\@issn{000-0000}
 \def\@shortjid{elsart}
\NeedsTeXFormat{LaTeX2e}[1995/12/01]
\ProvidesClass{\@shortjid}[\esp@filedate, \esp@fileversion: \@journal]

\newif\if@TwoColumn
\newif\if@seceqn
\newif\if@secthm
\newif\if@nameyear
\newif\if@Elproofing
\@Elproofingfalse
\DeclareOption{12pt}{}
\DeclareOption{11pt}{}
\DeclareOption{10pt}{}
\DeclareOption{oneside}{\@twosidefalse \@mparswitchfalse}
\DeclareOption{twoside}{\@twosidetrue  \@mparswitchtrue}
\@twocolumnfalse
\DeclareOption{onecolumn}{\@TwoColumnfalse}
\DeclareOption{twocolumn}{\@TwoColumntrue}
\newif\if@narrowdisplay
\@narrowdisplayfalse
\DeclareOption{narrowdisplay}{\@narrowdisplaytrue}
\newif\if@draft\@draftfalse
\DeclareOption{draft}{%
  \@drafttrue
  \overfullrule 5\p@                  % to indicate overfull boxes
}
\DeclareOption{final}{%
  \@draftfalse
  \overfullrule \z@
}
\let\snm\relax \let\cty\relax \let\cny\relax\let\jr\relax
\newif\if@ussrhead \@ussrheadfalse
\DeclareOption{ussrhead}{\@ussrheadtrue}
\@seceqnfalse                             % Default: equation numbering is not
\DeclareOption{seceqn}{\@seceqntrue}      % reset at beginning of each section
\@secthmfalse
\DeclareOption{secthm}{\@secthmtrue}
\@nameyearfalse
\DeclareOption{nameyear}{\@nameyeartrue}
\def\@blstr{1}
\DeclareOption{doublespacing}{\def\@blstr{1.7}}
\DeclareOption{reviewcopy}{\def\@blstr{1.7}}
\newif\if@symbold\@symboldfalse
\DeclareOption{symbold}{\@symboldtrue}
\newif\if@amsthm\@amsthmfalse
\DeclareOption{amsthm}{\@amsthmtrue}
 \ExecuteOptions{oneside}
 \ExecuteOptions{onecolumn,final}
\ProcessOptions
\if@TwoColumn\@narrowdisplayfalse\fi
\if@draft\else\@narrowdisplayfalse\fi
\def\@pagenumprefix{}
\def\author@font{}
\def\partname{Part}
\def\appendixname{Appendix}
\def\contentsname{Contents}
\def\listfigurename{List of Figures}
\def\listtablename{List of Tables}
\def\refname{References}
\def\indexname{Index}
\def\figurename{Fig.}
\def\tablename{Table}
\def\abstractname{Abstract}
\lineskip 1\p@
\normallineskip 1\p@
\def\baselinestretch{1}
\frenchspacing
\def\cropwidth{297mm}
\def\cropheight{210mm}
\def\cropleft{0mm}
\def\croptop{0mm}
\def\FullCopyrightText{}
\def\copyrightholder#1{\def\@copyrightholder{#1}}
\newdimen\@frontmatterwidth
\def\@overtitleskip{69\p@}
\def\@overhistoryskip{\z@}
\def\@undertitleskip{\z@}
\def\@overkeywordskip{12\p@}
\def\@overabstractskip{8\p@}
\def\@overcaptionskip{8\p@}
\def\@preabstractskip{24\p@ \@plus 6\p@ \@minus 3\p@}
\def\@belowfmskip{18\p@}
\def\@bibliosize{\small}
\def\@historysize{\small}
\def\@keywordsize{\small}
\def\@overaddressskip{2pt}
\def\@titlesize{\Large\bfseries}
\def\@bibitemsep{0.3\@bls \@plus 0.1\@bls \@minus 0.1\@bls}
\def\@authorsize{\large}
\def\@keywordheading{{\it Key words: \ }}
\def\@addressstyle{\small\itshape}
\def\@captionsize{\small}
\def\@tablecaptionsize{\@captionsize}
\def\@figurecaptionsize{\@captionsize}
\def\@tablesize{\small}
\def\@keywordwidth{.8\textwidth}
\def\@abstractwidth{.8\textwidth}
\def\@fignumfont#1{#1}
\def\@secnumfont#1{\upshape}
\def\@catchlinesize{\footnotesize}
\def\@runheadsize{\normalsize}
\def\@narrowdisplaywidth{259pt}
\def\etal{et al.}
\def\AND{\&}
\def\@Colofonheight{1cm}
\def\@abstractsize{\fontsize{\@ixpt}{11pt}\selectfont}
\def\@articletypesize{\fontsize{\@xiiipt}{13pt}\selectfont}
\def\normalsize{\@setfontsize\normalsize\@xiipt{14.5}%
\def\@ptsize{2}
\abovedisplayskip 12\p@ \@plus 2\p@ \@minus 2\p@%
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip \z@ \@plus 2\p@%
\belowdisplayshortskip 3.5\p@ \@plus 2\p@ \@minus 2\p@
\let\@listi\@listI}
\def\small{\@setfontsize\small\@xipt{13.6}%
\abovedisplayskip 11\p@ \@plus3\p@ minus6\p@
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip  \z@ \@plus3\p@
\belowdisplayshortskip  6.5\p@ \@plus3.5\p@ minus3\p@
\def\@listi{\leftmargin\leftmargini
 \parsep 4.5\p@ \@plus2\p@ minus\p@ \itemsep \parsep
            \topsep 9\p@ \@plus3\p@ minus5\p@}}
\let\footnotesize=\small
\let\@xviiipt\@xviipt
\def\scriptsize{\@setfontsize\scriptsize\@viiipt{9.5}}
\def\tiny{\@setfontsize\tiny\@vipt{7}}
\def\large{\@setfontsize\large\@xivpt{18}}
\def\Large{\@setfontsize\Large\@xviipt{22}}
\def\LARGE{\@setfontsize\LARGE\@xxpt{22}}
\def\huge{\@setfontsize\huge\@xxvpt{27}}
\let\Huge=\huge
\normalsize                                % Choose the normalsize font.
\newdimen\@bls                              % Several dimensions are
\@bls=\baselineskip                         % expressed in terms of this.
\if@twoside                 % Values for two-sided printing:
   \oddsidemargin   20\p@    %   Left margin on odd-numbered pages.
   \evensidemargin  20\p@    %   Left margin on even-numbered pages.
   \marginparwidth  10\p@    %   \@Width of marginal notes.
\else                       % Values for one-sided printing:
   \oddsidemargin   20\p@    %   Left margin on odd-numbered pages.
   \evensidemargin  20\p@    %   Left margin on even-numbered pages.
   \marginparwidth   2pc
\fi
\marginparsep 20\p@          % Horizontal space between outer margin and
                            % marginal note
\topmargin \z@           %    Nominal distance from top of page to top of
                         %    box containing running head.
\headheight  \z@         %    \@Height of box containing running head.
\headsep     \z@         %    Space between running head and text.
 \footskip 40\p@
\bigskipamount=\@bls \@plus 0.3\@bls \@minus 0.3\@bls % 1/1 line
\medskipamount=0.5\bigskipamount                  % 1/2 line
\smallskipamount=0.25\bigskipamount               % 1/4 line
\@tempdima=651pt \advance\@tempdima -\topskip \@tempcnta=\@tempdima
\@tempdimb=\@blstr\@bls \@tempcntb=\@tempdimb
\divide\@tempcnta\@tempcntb
\textheight\@tempdimb \multiply\textheight\@tempcnta
\advance\textheight\topskip
\textwidth 33pc              % \@Width of text line.
                             % For two-column mode:
 \columnsep 2pc               %   Space between columns
\columnseprule \z@           %   \@Width of rule between columns.
 \footnotesep 8.4\p@
\skip\footins 12\p@ \@plus  8\p@          % Space between last line of text and
                                      % top of first footnote.
\floatsep 8\p@ \@plus 4\p@ \@minus 2\p@ % Space between adjacent floats moved
                                         % to top or bottom of text page.
\textfloatsep 8\p@ \@plus 4\p@ \@minus 2\p@ % Space between main text and floats
                                         % at top or bottom of page.
\intextsep 8\p@ \@plus 4\p@ \@minus 2\p@ % Space between in-text figures and
                                         % text.
\dblfloatsep      8\p@ \@plus 4\p@ \@minus 4\p@ % Same as \floatsep for double-column
                                         % figures in two-column mode.
\dbltextfloatsep 12\p@ \@plus 4\p@ \@minus 4\p@ % \textfloatsep for double-column
                                         % floats.
\@fptop \z@ \@plus 1fil    % Stretch at top of float page/column. (Must be
                         % \z@ \@plus ...)
\@fpsep 8\p@ \@plus 2fil    % Space between floats on float page/column.
\@fpbot \z@ \@plus 1fil    % Stretch at bottom of float page/column. (Must be
                         % \z@ \@plus ... )
\@dblfptop \z@ \@plus 1fil % Stretch at top of float page. (Must be \z@ \@plus ...)
\@dblfpsep 8\p@ \@plus 2fil % Space between floats on float page.
\@dblfpbot \z@ \@plus 1fil % Stretch at bottom of float page. (Must be
                         % \z@ \@plus ... )
\marginparpush 5\p@       % Minimum vertical separation between two marginal
                         % notes.
\parskip 1pc \@plus 1\p@          % Extra vertical space between paragraphs.
\parindent \z@                     % Indentation of each paragraph.
\newskip\eqntopsep                    % Extra vertical space, in addition to
 \eqntopsep 12\p@ \@plus 2\p@ \@minus 2\p@ %\parskip, added above and below
\newdimen\eqnarraycolsep            % Half the space between columns
\eqnarraycolsep 1\p@                 % in an \eqnarray.
\@lowpenalty   51      % Produced by \nopagebreak[1] or \nolinebreak[1]
\@medpenalty  151      % Produced by \nopagebreak[2] or \nolinebreak[2]
\@highpenalty 301      % Produced by \nopagebreak[3] or \nolinebreak[3]
\@beginparpenalty -\@lowpenalty    % Before a list or paragraph environment.
\@endparpenalty   -\@lowpenalty    % After a list or paragraph environment.
\@itempenalty     -\@lowpenalty    % Between list items.
\def\section{\@startsection{section}{1}{\z@}{1.5\@bls
  \@plus .4\@bls \@minus .1\@bls}{\@bls}{\normalsize\bfseries}}
\def\subsection{\@startsection{subsection}{2}{\z@}{\@bls
  \@plus .3\@bls \@minus .1\@bls}{\@bls}{\normalsize\itshape}}
\def\subsubsection{\@startsection{subsubsection}{3}{\z@}{\@bls
  \@plus .2\@bls}{0.0001pt}{\normalsize\itshape}}
\def\paragraph{\@startsection{paragraph}{4}{\z@}{3.25ex \@plus
  2ex \@minus 0.2ex}{-1em}{\normalsize\bfseries}}
\setcounter{secnumdepth}{4}
\def\half@em{\hskip 0.5em}
\def\lb@part{PART \thepart.\half@em}
  \def\lb@empty@part{PART \thepart}
\def\lb@section{\thesection.\half@em}
  \def\lb@empty@section{\thesection}
\def\lb@subsection{\thesubsection.\half@em}
  \def\lb@empty@subsection{\thesubsection}
\def\lb@subsubsection{\thesubsubsection.\half@em}
  \def\lb@empty@subsubsection{\thesubsubsection}
\def\lb@paragraph{\theparagraph.\half@em}
  \def\lb@empty@paragraph{\theparagraph}
\def\lb@subparagraph{\thesubparagraph.\half@em}
  \def\lb@empty@subparagraph{\thesubparagraph}
\def\head@format#1#2{#2}
\def\head@style{\interlinepenalty\@M
  \hyphenpenalty\@M \exhyphenpenalty\@M
  \rightskip \z@ \@plus 0.5\hsize \relax
  }
\def\app@number#1{\setcounter{#1}{0}%
  \@addtoreset{#1}{section}%
  \@namedef{the#1}{\thesection.\arabic{#1}}}
\def\appendix{\@ifstar{\appendix@star}{\appendix@nostar}}
\def\appendix@nostar{%
  \def\lb@section{\appendixname\ \thesection.\half@em}
  \def\lb@empty@section{\appendixname\ \thesection}
  \setcounter{section}{0}\def\thesection{\Alph{section}}%
  \setcounter{subsection}{0}%
  \setcounter{subsubsection}{0}%
  \setcounter{paragraph}{0}%
  \app@number{equation}\app@number{figure}\app@number{table}}
\def\appendix@star{%
  \def\lb@section{\appendixname}\let\lb@empty@section\lb@section
  \setcounter{section}{0}\def\thesection{\Alph{section}}%
  \setcounter{subsection}{0}%
  \setcounter{subsubsection}{0}%
  \setcounter{paragraph}{0}%
  \app@number{equation}\app@number{figure}\app@number{table}}
\def\ack{\section*{Acknowledgements}%
  \addtocontents{toc}{\protect\vspace{6pt}}%
  \addcontentsline{toc}{section}{Acknowledgements}%
}
\@namedef{ack*}{\par\vskip 3.0ex \@plus 1.0ex \@minus 1.0ex}
\let\endack\par
\@namedef{endack*}{\par}
\newdimen\labelwidthi
\newdimen\labelwidthii
\newdimen\labelwidthiii
\newdimen\labelwidthiv
\def\normal@labelsep{0.5em}
\labelsep\normal@labelsep
\settowidth{\labelwidthi}{(iii)}
\settowidth{\labelwidthii}{(d)}
\settowidth{\labelwidthiii}{(iii)}
\settowidth{\labelwidthiv}{(M)}
\leftmargini\labelwidthi    \advance\leftmargini\labelsep
\leftmarginii\labelwidthii  \advance\leftmarginii\labelsep
\leftmarginiii\labelwidthiii \advance\leftmarginiii\labelsep
\leftmarginiv\labelwidthiv  \advance\leftmarginiv\labelsep
\def\setleftmargin#1#2{\settowidth{\@tempdima}{#2}\labelsep\normal@labelsep
  \csname labelwidth#1\endcsname\@tempdima
  \@tempdimb\@tempdima \advance\@tempdimb\labelsep
  \csname leftmargin#1\endcsname\@tempdimb}
\def\@listI{\leftmargin\leftmargini
  \labelwidth\labelwidthi \labelsep\normal@labelsep
  \topsep \z@ \partopsep\z@ \parsep\z@ \itemsep\z@
  \listparindent 1em}
\def\@listii{\leftmargin\leftmarginii
  \labelwidth\labelwidthii \labelsep\normal@labelsep
  \topsep\z@ \partopsep\z@ \parsep\z@ \itemsep\z@
  \listparindent 1em}
\def\@listiii{\leftmargin\leftmarginiii
  \labelwidth\labelwidthiii \labelsep\normal@labelsep
  \topsep\z@ \partopsep\z@ \parsep\z@ \itemsep\z@
  \listparindent 1em}
\def\@listiv{\leftmargin\leftmarginiv
  \labelwidth\labelwidthiv \labelsep\normal@labelsep
  \topsep\z@ \partopsep\z@ \parsep\z@ \itemsep\z@
  \listparindent 1em}
\let\@listi\@listI
\@listi
\def\left@label#1{{#1}\hss}
\def\right@label#1{\hss\llap{#1}}
\def\thick@label#1{\hspace\labelsep #1}
\newcount\@maxlistdepth
\@maxlistdepth=4
\def\labelitemi{$\bullet$}          \def\labelitemii{$\cdot$}
\def\labelenumi{(\theenumi)}        \def\theenumi{\arabic{enumi}}
\def\labelenumii{(\alph{enumii})}   \def\theenumii{\theenumi\alph{enumii}}
\def\labelenumiii{(\roman{enumiii})}\def\theenumiii{\theenumii.\roman{enumiii}}
\def\labelenumiv{(\Alph{enumiv})}   \def\theenumiv{\theenumiii.\Alph{enumiv}}
\def\enumerate{%
  \ifnum \@enumdepth >\@maxlistdepth
    \@toodeep
  \else
    \advance\@enumdepth \@ne
    \edef\@enumctr{enum\romannumeral\the\@enumdepth}%
    \list{\csname label\@enumctr\endcsname}%
       {\usecounter{\@enumctr}
       \let\makelabel=\right@label}
  \fi}
\def\itemize{%
  \ifnum \@itemdepth >\@maxlistdepth
    \@toodeep
  \else
    \advance\@itemdepth \@ne
    \edef\@itemitem{labelitem\romannumeral\the\@itemdepth}%
     \setleftmargin{i}{--}%
     \setleftmargin{ii}{$\cdot$}%
    \list{\csname\@itemitem\endcsname}%
       {\let\makelabel\right@label}
  \fi}
\def\verse{\let\\=\@centercr
  \list{}{\itemsep\z@
  \itemindent \z@
  \listparindent\z@
  \rightmargin 1em
  \leftmargin \rightmargin}\item[]}
\let\endverse\endlist
\def\quotation{\list{}{\itemindent\z@
 \leftmargin 1em \rightmargin \z@
  \parsep \z@ \@plus 1pt}\item[]}
\let\endquotation=\endlist
\def\quote{\list{}{\itemindent\z@
   \leftmargin 1em \rightmargin \z@}%
\item[]}
\let\endquote=\endlist
\def\descriptionlabel#1{\hspace\labelsep \bfseries #1}
\def\description{\list{}{\labelwidth\z@
  \leftmargin 1em \itemindent-\leftmargin
  \let\makelabel\descriptionlabel}}
\let\enddescription\endlist
\def\@atfmtname{atlplain}
\ifx\fmtname\@atfmtname
 \def\neq{\not\nobreak\mkern -2mu =}%
 \let\ne\neq
\fi
\def\operatorname#1{\mathop{\mathrm{#1}}\nolimits}
\def\lefteqn#1{\hbox to\z@{$\displaystyle {#1}$\hss}}
\newskip\eqnbaselineskip % Standard interline spacing in an {eqnarray}
\jot=2\p@
\newskip\eqnlineskip     % Minimal space between the bottom of
                         % a line and the top of the next line.
\eqnbaselineskip=14\p@  \eqnlineskip=2\p@
\newdimen\mathindent
\if@TwoColumn
  \mathindent 0em
\else
  \mathindent 2em
\fi
\if@narrowdisplay
  \def\calcmathindent{%
    \mathindent\linewidth\relax
    \advance\mathindent-\@narrowdisplaywidth}
\else
  \let\calcmathindent\relax
\fi
\def\[{\relax\ifmmode\@badmath
  \else%\bgroup removed on request from BW (1993-05-17)
  \@beginparpenalty\predisplaypenalty
  \@endparpenalty\postdisplaypenalty
\calcmathindent
  \begin{trivlist}\@topsep \eqntopsep       % used by first \item
   \@topsepadd \eqntopsep                   % used by \@endparenv
  \item[]\leavevmode
   \hbox to\linewidth\bgroup$ \displaystyle
  \hskip\mathindent\bgroup\fi}
\def\]{\relax\ifmmode \egroup $\hfil \egroup
  \end{trivlist}% \egroup removed on request from BW (1993-05-17)
  \else \@badmath \fi}
\def\equation{\@beginparpenalty\predisplaypenalty
  \@endparpenalty\postdisplaypenalty
  \refstepcounter{equation}\trivlist
  \@topsep \eqntopsep                      % used by first \item
  \@topsepadd \eqntopsep                   % used by \@endparenv
\calcmathindent
  \item[]\leavevmode
   \hbox to\linewidth\bgroup $ \displaystyle \hskip\mathindent\bgroup}
\def\endequation{\egroup$\hfil \displaywidth\linewidth
  \@eqnnum\egroup \endtrivlist}
\def\eqnarray{%
  \par                                               %BW
  \noindent                                          %BW
  \baselineskip\eqnbaselineskip\lineskip\eqnlineskip %BW
  \lineskiplimit\eqnlineskip                         %BW
\calcmathindent
  \stepcounter{equation}%
  \let\@currentlabel=\theequation
  \global\@eqnswtrue
  \global\@eqcnt\z@
  \tabskip\mathindent
  \let\\=\@eqncr
  \abovedisplayskip\eqntopsep\ifvmode\advance\abovedisplayskip\partopsep\fi
  \belowdisplayskip\abovedisplayskip
  \belowdisplayshortskip\abovedisplayskip
  \abovedisplayshortskip\abovedisplayskip
  $$\halign to \displaywidth\bgroup\@eqnsel
    \pre@coli$\displaystyle\tabskip\z@{##}$\post@coli
    &\global\@eqcnt\@ne
    \pre@colii$\displaystyle{##}$\post@colii
    &\global\@eqcnt\tw@
    \pre@coliii $\displaystyle\tabskip\z@{##}$\post@coliii
    \tabskip\@centering&\llap{##}\tabskip\z@\cr
}
\def\endeqnarray{\@@eqncr\egroup
 \global\advance\c@equation\m@ne$$\global\@ignoretrue }
\def\pre@coli{\hskip\@centering}              \def\post@coli{}
\def\pre@colii{\hskip 2\eqnarraycolsep \hfil} \def\post@colii{\hfil}
\def\pre@coliii{\hskip 2\eqnarraycolsep}      \def\post@coliii{\hfil}
\arraycolsep 2\p@         % Half the space between columns in array environment.
\tabcolsep 6\p@           % idem in tabular environment.
\def\arraystretch{1.5}   % More vertical space in tables
\arrayrulewidth 0.4\p@    % \@Width of rules and space between adjacent
\doublerulesep 2\p@       % rules in any of these two environments.
\newdimen\rulepreskip \newdimen\rulepostskip
\rulepreskip=4\p@      \rulepostskip=6\p@
\tabbingsep \labelsep   % Space used by the \' command.  (See LaTeX{} manual.)
\skip\@mpfootins = 6\p@ \@plus 2\p@   % Space between last line of text and
                                  % top of first footnote.
\fboxsep = 7\p@    % Space left between box and text by \fbox and \framebox.
\fboxrule = 0.4\p@ % \@Width of rules in box made by \fbox and \framebox.
\newcounter{section}
\newcounter{subsection}[section]
\newcounter{subsubsection}[subsection]
\newcounter{paragraph}[subsubsection]
\newcounter{subparagraph}[paragraph]
\if@seceqn
 \@addtoreset{equation}{section}
 \def\theequation{\arabic{section}.\arabic{equation}}
\else
  \def\theequation{\arabic{equation}}
\fi
\def\thesection      {\arabic{section}}
\def\thesubsection   {\thesection.\arabic{subsection}}
\def\thesubsubsection{\thesubsection.\arabic{subsubsection}}
\def\theparagraph    {\thesubsubsection.\arabic{paragraph}}
\def\thesubparagraph {\theparagraph.\arabic{subparagraph}}
\@addtoreset{section}{part} % reset section numbers at beginning of part

\DeclareOldFontCommand{\rm}{\normalfont\rmfamily}{\mathrm}
\DeclareOldFontCommand{\sf}{\normalfont\sffamily}{\mathsf}
\DeclareOldFontCommand{\tt}{\normalfont\ttfamily}{\mathtt}
\DeclareOldFontCommand{\bf}{\normalfont\bfseries}{\mathbf}
\DeclareOldFontCommand{\it}{\normalfont\itshape}{\mathit}
\DeclareOldFontCommand{\sl}{\normalfont\slshape}{\@nomath\sl}
\DeclareOldFontCommand{\sc}{\normalfont\scshape}{\@nomath\sc}
\DeclareRobustCommand*\cal{\@fontswitch\relax\mathcal}
\DeclareRobustCommand*\mit{\@fontswitch\relax\mathnormal}
\RequirePackage{latexsym}
\def\qed{\relax\ifmmode\hskip2em \Box\else\unskip\nobreak\hskip1em $\Box$\fi}
\def\proof@headerfont{\upshape\bfseries}
\if@amsthm
  \RequirePackage{amsthm}%
  \def\th@plain{%
    \thm@preskip\parskip
    \thm@postskip\z@
    \itshape % body font
  }
  \def\th@definition{%
    \thm@preskip\parskip
    \thm@postskip\z@
    \normalfont % body font
  }
  \def\th@remark{%
    \thm@headfont{\itshape}%
    \normalfont % body font
    \thm@preskip\parskip \divide\thm@preskip\tw@
    \thm@postskip\z@
  }
\else\let\theoremstyle\@gobble\fi
\newenvironment{pf}%
  {\par\addvspace{\@bls \@plus 0.5\@bls \@minus 0.1\@bls}\noindent
   {\bfseries\Elproofname}\enspace\ignorespaces}%
  {\par\addvspace{\@bls \@plus 0.5\@bls \@minus 0.1\@bls}}
\def\Elproofname{PROOF.}
\@namedef{pf*}#1{\par\begingroup\def\Elproofname{#1}\pf\endgroup\ignorespaces}
\expandafter\let\csname endpf*\endcsname=\endpf
\theoremstyle{plain}
\if@secthm
  \newtheorem{thm}{Theorem}[section]
  \@addtoreset{thm}{section}
\else
  \newtheorem{thm}{Theorem}
\fi
\newtheorem{cor}[thm]{Corollary}
\newtheorem{lem}[thm]{Lemma}
\newtheorem{claim}[thm]{Claim}
\newtheorem{axiom}[thm]{Axiom}
\newtheorem{conj}[thm]{Conjecture}
\newtheorem{fact}[thm]{Fact}
\newtheorem{hypo}[thm]{Hypothesis}
\newtheorem{assum}[thm]{Assumption}
\newtheorem{prop}[thm]{Proposition}
\newtheorem{crit}[thm]{Criterion}
\theoremstyle{definition}
\newtheorem{defn}[thm]{Definition}
\newtheorem{exmp}[thm]{Example}
\newtheorem{rem}[thm]{Remark}
\newtheorem{prob}[thm]{Problem}
\newtheorem{prin}[thm]{Principle}
\newtheorem{alg}{Algorithm}
\long\def\@makealgocaption#1#2{\vskip 2ex \small
  \hbox to \hsize{\parbox[t]{\hsize}{{\bfseries #1.} #2}}}
\newcounter{algorithm}
\def\thealgorithm{\@arabic\c@algorithm}
\def\fps@algorithm{tbp}
\def\ftype@algorithm{4}
\def\ext@algorithm{lof}
\def\fnum@algorithm{Algorithm \thealgorithm}
\def\algorithm{\let\@makecaption\@makealgocaption\@float{algorithm}}
\def\endalgorithm{\end@float}
\newtheorem{note}{Note}
\newtheorem{summ}{Summary}
\newtheorem{case}{Case}
\def\@pnumwidth{2.55em}
\def\@tocrmarg{2.55em \@plus 5em}
\def\@dotsep{-2.5}
\setcounter{tocdepth}{2}
\newcommand\listoffigures{%
    \section*{\listfigurename
      \@mkboth{\MakeUppercase\listfigurename}%
              {\MakeUppercase\listfigurename}}%
    \@starttoc{lof}%
    }
\newcommand*\l@figure{\@dottedtocline{1}{1.5em}{2.3em}}
\newcommand\listoftables{%
    \section*{\listtablename
      \@mkboth{%
          \MakeUppercase\listtablename}{\MakeUppercase\listtablename}}%
    \@starttoc{lot}%
    }
\let\l@table\l@figure
\def\tableofcontents{%
  \begin{small}
  \leftline {{\bfseries \contentsname\/}}
  \setcounter{secnumdepth}{4}%
  \setcounter{tocdepth}{2}%
  {\@starttoc{toc}}%
\end{small}
}
\newcommand*\l@section{\@dottedtocline{1}{1.5em}{2.3em}}
\newcommand*\l@subsection{\@dottedtocline{2}{1.5em}{2.3em}}
\newcommand*\l@subsubsection{\@dottedtocline{3}{3.8em}{3.2em}}
\newcommand*\l@paragraph{\@dottedtocline{4}{7.0em}{4.1em}}
\newcommand*\l@subparagraph{\@dottedtocline{5}{10em}{5em}}
\def\@dotsep{2000}
\def\thebibliography{%
  \@startsection{section}{1}{\z@}{20\p@ \@plus 8\p@ \@minus 4pt}
  {\@bls}{\normalsize\bfseries}*{\refname}%
\addcontentsline{toc}{section}{\refname}%
  \@thebibliography}
\let\endthebibliography=\endlist
\def\@thebibliography#1{\@bibliosize
  \list{\@biblabel{\arabic{enumiv}}}{\settowidth\labelwidth{\@biblabel{#1}}
  \if@nameyear
    \labelwidth\z@ \labelsep\z@ \leftmargin\parindent
    \itemindent-\parindent
  \else
    \labelsep 3\p@ \itemindent\z@
    \leftmargin\labelwidth \advance\leftmargin\labelsep
\fi
\itemsep\@bibitemsep
    \usecounter{enumiv}\let\p@enumiv\@empty
    \def\theenumiv{\arabic{enumiv}}}%
    \tolerance\@M
   \hyphenpenalty\@M
     \hbadness5000 \sfcode`\.=1000\relax}
\newcommand\newblock{\hskip .11em\@plus.33em\@minus.07em}
\if@nameyear
  \def\@biblabel#1{}
\else
 \def\@biblabel#1{[#1]\hskip \z@ \@plus 1filll}
\fi
\let\make@bb@error\relax
\def\@mkbberr{\def\bibitem{\ClassError{elsart}%
    {Bibitem after note}%
    {You are using a bibitem after a note in a subbibitems
      environment;\MessageBreak
      note should the last item in a subbibitems environment}}}
\def\@itemnote{\make@bb@error\item[]}
\def\mk@noitemnote{\ifx\@tempa\note \let\note\@noitemnote \fi}
\def\@noitemnote{\let\note\@itemnote}
\AtBeginDocument{%
  \let\nopeek@bibitem\@bibitem
  \let\nopeek@lbibitem\@lbibitem
  \def\@bibitem#1{\let\note\@itemnote\nopeek@bibitem{#1}%
    \futurelet\@tempa\mk@noitemnote}
  \def\@lbibitem[#1]#2{\let\note\@itemnote\nopeek@lbibitem[#1]{#2}%
    \futurelet\@tempa\mk@noitemnote}
}
\newif\if@natbibloaded\@natbibloadedfalse
\AtBeginDocument{\@ifpackageloaded{natbib}{\@natbibloadedtrue}{}}
\newenvironment{subbibitems}[1]{%
  \if@natbibloaded\def\bib@ctr{NAT@ctr}\else\def\bib@ctr{enumiv}\fi
  \if@filesw {\let \protect \noexpand \immediate \write \@auxout
    {\string \nocollapse@cites}%
    \global\let\nocollapse@cites\relax}\fi
  \def\@itemslabel{#1}%
  \stepcounter{\bib@ctr}%
  \edef\main@bibnum{\the\value{\bib@ctr}}%
  \setcounter{\bib@ctr}{0}%
  \def\thebib@ctr{\main@bibnum\alph{\bib@ctr}}%
  \if@natbibloaded
    \def\bibitem{\@ifnextchar [{\@lbibitem }{\global \NAT@stdbsttrue
        \stepcounter {\bib@ctr}\@lbibitem [\thebib@ctr]}}%
  \else
    \def\@bibitem##1{\stepcounter{\bib@ctr}\@lbibitem[\thebib@ctr]{##1}}%
  \fi
  \let\make@bb@error\@mkbberr
}{%
  \if@filesw {%
    \if@natbibloaded{%
      \let\protect\noexpand
      \immediate\write\@auxout {\string\bibcite{\@itemslabel}%
        {{\main@bibnum a--\alph {\bib@ctr}}{}{{}}{{}}}}%
      \immediate\write\@auxout {\string\bibcite{\@itemslabel :s}%
        {{\main@bibnum}{}{{}}{{}}}}%
    }\else{%
      \let\protect\noexpand
      \immediate\write\@auxout {\string\bibcite{\@itemslabel}%
        {\main@bibnum a--\alph{\bib@ctr}}}%
      \immediate\write\@auxout {\string\bibcite{\@itemslabel :s}%
        {\main@bibnum}}%
    }\fi
  }\fi
  \setcounter{\bib@ctr}{\main@bibnum}%
}
\let\nocollapse@citex\@citex
\newcount\@tempcntc
\def\collapse@citex[#1]#2{\if@filesw\immediate\write\@auxout{\string\citation{#2}}\fi
 \@tempcnta\z@\@tempcntb\m@ne\def\@citea{}\@cite{\@for\@citeb:=#2\do
  {\edef\@citeb{\expandafter\@firstofone\@citeb\@empty}%
   \@ifundefined
   {b@\@citeb}{\@citeo\@tempcntb\m@ne\@citea\def\@citea{,}{\bfseries ?}\@warning
   {Citation `\@citeb' on page \thepage \space undefined}}%
  {\setbox\z@\hbox{\global\@tempcntc0\csname b@\@citeb\endcsname\relax}%
   \ifnum\@tempcntc=\z@ \@citeo\@tempcntb\m@ne
    \@citea\def\@citea{,}\hbox{\csname b@\@citeb\endcsname}%
   \else
    \advance\@tempcntb\@ne
    \ifnum\@tempcntb=\@tempcntc
    \else\advance\@tempcntb\m@ne\@citeo
    \@tempcnta\@tempcntc\@tempcntb\@tempcntc\fi\fi}}\@citeo}{#1}}
\let\@citex\collapse@citex
\def\nocollapse@cites{%
  \@ifpackageloaded{hyperref}{}{\global\let\@citex\nocollapse@citex}%
  \global\let\nocollapse@cites\relax}
\def\@citeo{\ifnum\@tempcnta>\@tempcntb\else\@citea\def\@citea{,}%
 \ifnum\@tempcnta=\@tempcntb\the\@tempcnta\else
  {\advance\@tempcnta\@ne\ifnum\@tempcnta=\@tempcntb \else \def\@citea{--}\fi
   \advance\@tempcnta\m@ne\the\@tempcnta\@citea\the\@tempcntb}\fi\fi}
\@namedef{cv*}{\section*{Curriculum Vitae}\cv}
 \def\cv{\hangindent=7pc \hangafter=-12 \parskip\bigskipamount \small}
\def\footnote{\@ifnextchar[{\@xfootnote}{\refstepcounter
   {\@mpfn}\protected@xdef\@thefnmark{\thempfn}\@footnotemark\@footnotetext}}
\def\footnotemark{\@ifnextchar[{\@xfootnotemark
    }{\refstepcounter{footnote}\xdef\@thefnmark{\thefootnote}\@footnotemark}}
\def\footnoterule{\kern-3\p@
  \hrule \@width 3pc               % The \hrule has default \@height of 0.4pt.
  \kern 2.6\p@}
\def\thempfootnote{\alph{mpfootnote}}
\def\mpfootnotemark{%
  \@ifnextchar[{\@xmpfootnotemark}{\stepcounter{mpfootnote}%
  \begingroup
    \let\protect\noexpand
    \xdef\@thefnmark{\thempfootnote}%
  \endgroup
  \@footnotemark}}
\def\@xmpfootnotemark[#1]{%
  \begingroup
    \c@mpfootnote #1\relax
    \let\protect\noexpand
    \xdef\@thefnmark{\thempfootnote}%
  \endgroup
  \@footnotemark}
\def\@mpmakefnmark{\,\hbox{$^{\mathrm{\@thefnmark}}$}}
\long\def\@mpmakefntext#1{\noindent
                     \hbox{$^{\mathrm{\@thefnmark}}$} #1}
\def\@iiiminipage#1#2[#3]#4{%
  \leavevmode
  \@pboxswfalse
  \setlength\@tempdima{#4}%
  \def\@mpargs{{#1}{#2}[#3]{#4}}%
  \setbox\@tempboxa\vbox\bgroup
    \color@begingroup
      \hsize\@tempdima
      \textwidth\hsize \columnwidth\hsize
      \@parboxrestore
      \def\@mpfn{mpfootnote}\def\thempfn{\thempfootnote}\c@mpfootnote\z@
      \let\@footnotetext\@mpfootnotetext
      \let\@makefntext\@mpmakefntext
      \let\@makefnmark\@mpmakefnmark
      \let\@listdepth\@mplistdepth \@mplistdepth\z@
      \@minipagerestore\global\@minipagetrue %% \global added 24 May 89
      \everypar{\global\@minipagefalse\everypar{}}}
\def\fn@presym{}
\long\def\@makefntext#1{\noindent\hbox to 1em
  {$^{\fn@presym\mathrm{\@thefnmark}}$\hss}#1}
\def\@makefnmark{\,\hbox{$^{\fn@presym\mathrm{\@thefnmark}}$}\,}
\def\patched@end@dblfloat{%
  \if@twocolumn
      \par\vskip\z@skip      %% \par\vskip\z@ added 15 Dec 87
      \global\@minipagefalse
      \outer@nobreak
    \egroup                  %% end of vbox
    \color@endbox
    \ifnum\@floatpenalty <\z@
      \@largefloatcheck
      \@cons\@dbldeferlist\@currbox
    \fi
    \ifnum \@floatpenalty =-\@Mii \@Esphack\fi
  \else
    \end@float
  \fi
}
\setcounter{topnumber}{5}
\def\topfraction{0.99}
\def\textfraction{0.05}
\def\floatpagefraction{0.9}
\setcounter{bottomnumber}{5}
\def\bottomfraction{0.99}
\setcounter{totalnumber}{10}
\def\dbltopfraction{0.99}
\def\dblfloatpagefraction{0.8}
\setcounter{dbltopnumber}{5}
\long\def\@maketablecaption#1#2{\@tablecaptionsize
    \global \@minipagefalse
    \hbox to \hsize{\parbox[t]{\hsize}{#1 \\ #2}}}
\long\def\@makefigurecaption#1#2{\@figurecaptionsize
  \vskip \@overcaptionskip
  \setbox\@tempboxa\hbox{#1. #2}
  \ifdim \wd\@tempboxa >\hsize              % IF longer than one line THEN
    \unhbox\@tempboxa\par                   %   set as justified paragraph
  \else                                     % ELSE
    \global \@minipagefalse
    \hbox to\hsize{\hfil\box\@tempboxa\hfil}%   center single line.
  \fi}
\def\@makecaption{\@makefigurecaption}
\def\conttablecaption{\par \begingroup \@parboxrestore \normalsize
  \@makecaption{\fnum@table\,---\,continued}{}\par
  \vskip-1pc \endgroup}
\def\contfigurecaption{\vskip-1pc \par \begingroup \@parboxrestore
  \@captionsize
  \@makecaption{\fnum@figure\,---\,continued}{}\par
  \endgroup}
\newcounter{figure}
\def\thefigure{\@arabic\c@figure}
\def\fps@figure{tbp}
\def\ftype@figure{1}
\def\ext@figure{lof}
\def\fnum@figure{\figurename~\thefigure}
\def\figure{%
 \let\@makecaption\@makefigurecaption
  \let\contcaption\contfigurecaption \@float{figure}}
\def\endfigure{\end@float}
\@namedef{figure*}{%
 \let\@makecaption\@makefigurecaption
  \let\contcaption\contfigurecaption \@dblfloat{figure}}
\@namedef{endfigure*}{\end@dblfloat}
\newcounter{table}
\def\thetable{\@arabic\c@table}
\def\fps@table{tbp}
\def\ftype@table{2}
\def\ext@table{lot}
\def\fnum@table{\tablename~\thetable}
\let\old@floatboxreset\@floatboxreset
\def\table{%
\let\@makecaption\@maketablecaption
\def\@floatboxreset{%
 \old@floatboxreset
 \@tablesize
}%
  \let\footnoterule\relax
  \let\contcaption\conttablecaption \@float{table}}
\def\endtable{\end@float}
\@namedef{table*}{%
\let\@makecaption\@maketablecaption
\def\@floatboxreset{%
 \old@floatboxreset
 \@tablesize
}%
  \let\footnoterule\relax
  \let\contcaption\conttablecaption \@dblfloat{table}}
\@namedef{endtable*}{\end@dblfloat}
\newtoks\t@glob@notes             % List of all notes
\newtoks\t@loc@notes              % List of notes for one element
\newcount\note@cnt                % Number of notes per element
\newtoks\corauth@text
\newtoks\email@text
\newtoks\url@text
\newcounter{corauth}
\newcounter{author}               % Author counter
\newcount\n@author                % Total number of authors
\def\n@author@{1}                  % idem, read from .aux file
\newcounter{collab}               % Collaboration counter
\newcount\n@collab                % Total number of collaborations
\def\n@collab@{}                  % idem, read from .aux file
\newcounter{address}              % Address counter
\def\theHaddress{\arabic{address}}% for hyperref
\newdimen\sv@mathsurround         % Dimen register to save \mathsurround
\newcount\sv@hyphenpenalty        % Count register to save \hyphenpenalty
\newcount\prev@elem \prev@elem=0  % Variables to keep track of
\newcount\cur@elem  \cur@elem=0   % types of elements that are processed
\chardef\e@title=1
\chardef\e@subtitle=1
\chardef\e@author=2
\chardef\e@collab=3
\chardef\e@address=4
\newif\if@newelem                 % Switch to new type of element?
\newif\if@firstauthor             % First author or collaboration?
\newif\if@preface                 % If preface: omit history and abstract
\newif\if@hasabstract             % If abstract / keywords: do not omit rules
\newif\if@haskeywords             % If abstract / keywords: do not omit rules
\newbox\fm@box                    % Box for collected front matter
\newdimen\fm@size                 % Total height of \fm@box
\newbox\t@abstract                % Box for abstract
\newbox\t@keyword                 % Box for keyword abstract
 \let\report@elt\@gobble
\def\add@tok#1#2{\global#1\expandafter{\the#1#2}}
\def\add@xtok#1#2{\begingroup
  \no@harm
  \xdef\@act{\global\noexpand#1{\the#1#2}}\@act
\endgroup}
\def\beg@elem{\global\t@loc@notes={}\global\note@cnt\z@}
\def\@xnamedef#1{\expandafter\xdef\csname #1\endcsname}
\def\no@harm{%
  \let\\=\relax  \let\rm\relax
  \let\ss=\relax \let\ae=\relax \let\oe=\relax
  \let\AE=\relax \let\OE=\relax
  \let\o=\relax  \let\O=\relax
  \let\i=\relax  \let\j=\relax
  \let\aa=\relax \let\AA=\relax
  \let\l=\relax  \let\L=\relax
  \let\d=\relax  \let\b=\relax \let\c=\relax
  \let\bar=\relax
  \def\protect{\noexpand\protect\noexpand}}
\def\proc@elem#1#2{\begingroup
    \no@harm                             % make a few instructions harmless
    \let\thanksref\@gobble               % remove \thanksref from element
    \let\corauthref\@gobble
    \@xnamedef{@#1}{#2}%                 % and store as \@#1
    \let\thanksref\add@thanksref
    \let\corauthref\add@thanksref
    \setbox\@tempboxa\hbox{#2}%
  \endgroup
  \prev@elem=\cur@elem                   % keep track of type of previous
  \cur@elem=\csname e@#1\endcsname       % and current element
}
\def\add@thanksref#1{\global\advance\note@cnt\@ne
  \ifnum\note@cnt>\@ne \add@xtok\t@loc@notes{\note@sep}\fi
  \add@tok\t@loc@notes{\ref{#1}}}
\def\note@sep{,}
\def\thanks{\@ifnextchar[{\@tempswatrue
  \thanks@optarg}{\@tempswafalse\thanks@optarg[]}}
\def\thanks@optarg[#1]#2{\refstepcounter{footnote}%
  \if@tempswa\label{#1}\else\relax\fi
  \add@tok\t@glob@notes{\footnotetext}%
  \add@xtok\t@glob@notes{[\the\c@footnote]}%
  \add@tok\t@glob@notes{{#2}}%
  \ignorespaces}
\def\corauth{\@ifnextchar[{\@tempswatrue
  \corauth@optarg}{\@tempswafalse\corauth@optarg[]}}
\def\corauth@optarg[#1]#2{\refstepcounter{corauth}%
  \if@tempswa\label{#1}\else\relax\fi
  \add@tok\corauth@text{\footnotetext}%
  \add@xtok\corauth@text{[\the\c@corauth]}%
  \add@tok\corauth@text{{#2}}\ignorespaces}
\newcommand\ead[1][email]{%
  \add@eadcomma{#1}%
  \expandafter\ifcase\csname has@ead@#1\endcsname
  \expandafter\global\expandafter\chardef
    \csname has@ead@#1\endcsname=1\relax\else
  \expandafter\global\expandafter\chardef
    \csname has@ead@#1\endcsname=2\relax\fi
  \add@ead{#1}%
}
\def\add@ead#1#2{%
  \expandafter\add@tok\csname #1@text\endcsname{\texttt{#2}\ead@au}%
  \expandafter\add@xtok\csname #1@text\endcsname{{\@author}}%
  \ignorespaces
}
\def\add@eadcomma#1{%
  \expandafter\ifcase\csname has@ead@#1\endcsname\else
  \expandafter\add@tok\csname #1@text\endcsname{, }\fi
}
\let\@ead@au\@empty
\def\ead@newau{\ifx\@ead@au\@empty\else\ead@addau\@ead@au
  \let\@ead@au\@empty\fi}
\let\ead@endau\ead@newau
\def\ead@addau#1{ (#1)}
\def\ead@au#1{\def\@ead@au{#1}}
\def\email@name{Email address}
\def\emails@name{Email addresses}
\chardef\has@ead@email=0
\def\url@name{URL}
\def\urls@name{URLs}
\chardef\has@ead@url=0
\let\real@refstepcounter\refstepcounter
\def\footnote{\@ifnextchar[{\@xfootnote}{\real@refstepcounter
   {\@mpfn}\protected@xdef\@thefnmark{\thempfn}\@footnotemark\@footnotetext}}
\def\footnotemark{\@ifnextchar[{\@xfootnotemark
    }{\real@refstepcounter{footnote}\xdef\@thefnmark{\thefootnote}\@footnotemark}}
\def\footnoterule{\kern-3\p@
  \hrule \@width 3pc               % The \hrule has default \@height of 0.4pt.
  \kern 2.6\p@}
 \let\report@elt\@gobble
\newenvironment{NoHyper}{}{}
\def\frontmatter{%
  \newif\if@hastoc\@hastocfalse
  \let\ltx@tableofcontents\tableofcontents
  \def\tableofcontents{\global\@hastoctrue}
  \NoHyper
  \let\@corresp@note\relax
  \global\t@glob@notes={}\global\c@author\z@
  \global\c@collab\z@ \global\c@address\z@
  \sv@mathsurround\mathsurround \m@th
  \global\n@author=0\n@author@\relax
  \global\n@collab=0\n@collab@\relax
  \global\advance\n@author\m@ne   % In comparisons later on we need
  \global\advance\n@collab\m@ne   % n@author-1 and n@collab-1
  \global\@firstauthortrue        % set to false by first \author or \collab
  \global\@hasabstractfalse       % Default:  no abstract or keywords
  \global\@haskeywordsfalse       % Default:  no abstract or keywords
  \global\@prefacefalse           %           not preface
  \ifnum\c@firstpage=\c@lastpage
    \gdef\@pagerange{\@pagenumprefix\ESpagenumber{firstpage}}
  \else
    \gdef\@pagerange{\@pagenumprefix
   \ESpagenumber{firstpage}--\@pagenumprefix\ESpagenumber{lastpage}}%
  \fi
 \parskip 4\p@
  \open@fm \ignorespaces}
\def\preface{\@prefacetrue}
\def\endfrontmatter{%
  \ifx\@runauthor\relax
   \global\let\@runauthor\@runningauthor
  \fi
  \global\n@author=\c@author
  \global\n@collab=\c@collab \@writecount
  \global\@topnum\z@
  \thispagestyle{copyright}%            % Format rest of front matter:
  \if@preface \else                     % IF not preface THEN
  \vskip \@overhistoryskip
  \history@fmt                          % print history (received, ...)
  \newcount\c@sv@footnote
  \global\c@sv@footnote=\c@footnote     % save current footnote number
  \if@hasabstract                       % IF abstract/ keywords THEN
   \vskip \@preabstractskip     % Space above rule
  \hrule height 0.4\p@                 % Rule above abstract/keywords
    \vskip 8\p@
    \unvbox\t@abstract                  % print abstract, if any
  \fi
  \if@haskeywords                       % IF keywords THEN
    \vskip \@overkeywordskip
    \unvbox\t@keyword                   % Keyword abstract, if any
  \fi                                   % FI
  \if@hastoc                       % IF keywords THEN
    \vskip \@overkeywordskip
    \ltx@tableofcontents                   % Keyword abstract, if any
  \fi                                   % FI
  \vskip 10\p@
  \hrule height 0.4\p@                 % rule below abstract/keywords
  \dedicated@fmt                        % print dedication
  \vskip \@belowfmskip                  % Vertical space below frontmatter
\fi                                   % FI
  \close@fm                             % Close front matter material.
   \output@glob@notes  % Put notes at bottom of 1st page
  \endNoHyper
  \global\c@footnote=\c@sv@footnote     % restore footnote number
  \global\@prefacefalse
  \global\leftskip\z@                   % Restore the normal values of
  \global\@rightskip\z@                 % \leftskip,
  \global\rightskip\@rightskip          % \rightskip and
  \global\mathsurround\sv@mathsurround  % \mathsurround.
  \let\title\relax       \let\author\relax
  \let\collab\relax      \let\address\relax
  \let\frontmatter\relax \let\endfrontmatter\relax
  \let\@maketitle\relax  \let\@@maketitle\relax
  \normal@text
}
\let\maketitle\relax
\newdimen\t@xtheight
\t@xtheight\textheight \advance\t@xtheight-\splittopskip
\let\nolinenumbers\relax
\def\open@fm{\global\setbox\fm@box=\vbox\bgroup\nolinenumbers
  \hsize=\@frontmatterwidth                 % Front matter is page-wide by default
  \centering                                % and centered
  \sv@hyphenpenalty\hyphenpenalty           % (save \hyphenpenalty)
  \hyphenpenalty\@M}                        % and not hyphenated
\def\close@fm{\egroup                       % close \vbox (\fm@box)
  \fm@size=\dp\fm@box \advance\fm@size by \ht\fm@box
  \@whiledim\fm@size>\t@xtheight \do{%
    \global\setbox\@tempboxa=\vsplit\fm@box to \t@xtheight
    \unvbox\@tempboxa \newpage
    \fm@size=\dp\fm@box \advance\fm@size by \ht\fm@box}
  \if@TwoColumn
    \emergencystretch=1pc \twocolumn[\unvbox\fm@box]
  \else
    \unvbox\fm@box
  \fi}
\def\output@glob@notes{\bgroup
  \the\t@glob@notes
  \egroup}
\def\justify@off{\let\\=\@normalcr
  \leftskip\z@ \@rightskip\@flushglue \rightskip\@rightskip}
\def\justify@on{\let\\=\@normalcr
  \leftskip\z@ \@rightskip\z@ \rightskip\@rightskip}
\def\normal@text{\global\let\\=\@normalcr
  \global\leftskip\z@ \global\@rightskip\z@ \global\rightskip\@rightskip
  \global\parfillskip\@flushglue}
\def\@writecount{\write\@mainaux{\string\global
  \string\@namedef{n@author@}{\the\n@author}}%
  \write\@mainaux{\string\global\string
  \@namedef{n@collab@}{\the\n@collab}}}
\def\title#1{%
  \beg@elem
  \title@note@fmt                      % formatting instruction
  \add@tok\t@glob@notes                % for \thanks commands
    {\title@note@fmt}%
  \proc@elem{title}{#1}%
  \def\title@notes{\the\t@loc@notes}%  % store the notes of the title,
  \title@fmt{\@title}{\title@notes}%   % print the title
  \ignorespaces}
\def\subtitle#1{%
  \beg@elem
  \proc@elem{subtitle}{#1}%
  \def\title@notes{\the\t@loc@notes}%  % store the notes of the title,
  \subtitle@fmt{\@subtitle}{\title@notes}% print the title
  \ignorespaces}
\newdimen \@logoheight \@logoheight 5pc
\def\@Lhook{\vrule \@height \@logoheight \@width \z@ \vrule \@height 10\p@ \@width 0.2\p@ \vrule \@height 0.2\p@ \@width 10pt}
\def\@Rhook{\vrule \@height 0.2\p@ \@width 10\p@ \vrule \@height 10\p@ \@width 0.2\p@ \vrule \@height \@logoheight \@width \z@}
\def\title@fmt#1#2{%
\@ifundefined{@runtitle}{\global\def\@runtitle{#1}}{}%
 \vspace*{12pt}             % Vertical space above title
  {\@titlesize #1\,\hbox{$^{#2}$}\par}%
  \vskip\@undertitleskip
\vskip24\p@  % Vertical space below title
  }
\def\subtitle@fmt#1#2{%               % No vertical space above sub-title
  {\@titlesize #1\,\hbox{$^{#2}$}}\par}
\def\title@note@fmt{\def\thefootnote{\fnstar{footnote}}}
\def\author{\@ifnextchar[{\author@optarg}{\author@optarg[]}}
\def\author@optarg[#1]#2{\stepcounter{author}%
  \beg@elem
  \add@tok\email@text{\ead@newau}%
  \add@tok\url@text{\ead@newau}%
  \@for\@tempa:=#1\do{\expandafter\add@thanksref\expandafter{\@tempa}}%
  \report@elt{author}\proc@elem{author}{#2}%
  \ifnum0\n@collab@=\z@ \runningauthor@fmt \fi
  \author@fmt{\the\c@author}{\the\t@loc@notes}{\@author}%
}
\def\runningauthor@fmt{%
  \begingroup\no@harm
    \if@firstauthor
      \ifnum0\n@author@ > 2
        \global\edef\@runningauthor{\@author\ et al.}%
      \else
        \global\let\@runningauthor\@author%
      \fi
    \else % \c@author > 1
      \ifnum0\n@author@ = 2
        \global\edef\@runningauthor{\@runningauthor\ \& \noexpand\@author}%
      \fi
    \fi
  \endgroup
}
\def\author@fmt#1#2#3{\@newelemtrue
  \if@firstauthor
  \first@author \global\@firstauthorfalse \fi
  \ifnum\prev@elem=\e@author \global\@newelemfalse \fi
  \if@newelem \author@fmt@init \fi
  \edef\@tempb{#2}\ifx\@tempb\@empty
    \hbox{{\author@font #3}}\else
    \hbox{{\author@font #3}\,$^{\mathrm{#2}}$}%
  \fi}
\def\first@author{\author@note@fmt
  \corauth@mark@fmt
  \add@tok\t@glob@notes
  {\output@corauth@text
    \output@ead@text{email}%
    \output@ead@text{url}%
    \author@note@fmt}%
}%
\def\author@fmt@init{%
  \par
  \vskip 8\p@ \@plus 4\p@ \@minus 2\p@
  \@authorsize
  \leavevmode}                        % Vertical space above author list
 \def\and{\unskip~and~}
\def\collab{\@ifstar{\collab@arg}{\collab@arg}}
\let\collaboration=\collab
\def\collab@arg#1{\stepcounter{collab}%
  \if@firstauthor \first@author \global\@firstauthorfalse \fi
  \gdef\@runningauthor{#1}%
  \beg@elem
  \proc@elem{collab}{#1}%
  \collab@fmt{\the\c@collab}{\the\t@loc@notes}{\@collab}%
  \ignorespaces}
\def\collab@fmt#1#2#3{\@newelemtrue
  \ifnum\prev@elem=\e@collab \global\@newelemfalse \fi
  \if@newelem \collab@fmt@init \fi
  \par                                 % Start new paragraph
  \edef\@tempb{#2}\ifx\@tempb\@empty
    {\@authorsize #3}\else
    {\@authorsize #3\,$^{\mathrm{#2}}$}%
  \fi}
\def\collab@fmt@init{\vskip 1em}       % Vertical space above list
\def\author@note@fmt{\setcounter{footnote}{0}%
  \def\thefootnote{\xarabic{footnote}}}
\let\collab@note@fmt=\author@note@fmt
\def\corauth@mark@fmt{\def\thecorauth{\astsymbol{corauth}}}
\def\output@corauth@text{\def\thefootnote{\astsymbol{footnote}}%
  \the\corauth@text}
\def\output@ead@text#1{%
  \expandafter\add@tok\csname #1@text\endcsname{\ead@endau}%
  \expandafter\ifcase\csname has@ead@#1\endcsname\else
  {\let\thefootnote\relax
    \footnotetext[0]{\raggedright\textit{%
        \expandafter\ifcase\csname has@ead@#1\endcsname\or
        \csname #1@name\endcsname\else
        \csname #1s@name\endcsname\fi
        : }%
        \expandafter\the\csname #1@text\endcsname.}}%
    \fi}
\def\xarabic#1{%
  \expandafter\expandafter\expandafter\ifnum\expandafter\the\@nameuse{c@#1}<0
  *\else\arabic{#1} \fi}
\def\xalph#1{%
  \expandafter\expandafter\expandafter\ifnum\expandafter\the\@nameuse{c@#1}<0
  *\else\alph{#1} \fi}
\def\xfnsymbol#1{%
  \expandafter\expandafter\expandafter\ifnum\expandafter\the\@nameuse{c@#1}<0
  *\else\fnsymbol{#1} \fi}
\def\address{\@ifstar{\address@star}%
  {\@ifnextchar[{\address@optarg}{\address@noptarg}}}
\def\address@optarg[#1]#2{\real@refstepcounter{address}%
  \beg@elem
  \report@elt{address}\proc@elem{address}{#2}%
  \address@fmt{\c@address}{\the\t@loc@notes}{\@address}{#1}%
  \if@Elproofing\else\label{#1}\fi
  \ignorespaces}
\def\address@noptarg#1{\real@refstepcounter{address}%
  \beg@elem
  \proc@elem{address}{#1}%
  \address@fmt{\z@}{\the\t@loc@notes}{\@address}{\theaddress}%
  \ignorespaces}
\def\address@star#1{%
  \beg@elem
  \proc@elem{address}{#1}%
  \address@fmt{\m@ne}{\the\t@loc@notes}{\@address}{*}%
  \ignorespaces}
\def\theaddress{\alph{address}}
\def\address@fmt#1#2#3#4{\@newelemtrue
  \if@Elproofing\def\@eltag{#4}\else\def\@eltag{\theaddress}\fi
  \ifnum\prev@elem=\e@address \@newelemfalse \fi
  \if@newelem \address@fmt@init \fi
  \noindent \bgroup \@addressstyle
  \ifnum#1=\z@
    #3\,$^{\mathrm{#2}}$\space%
  \else
    \ifnum#1=\m@ne
      $^{\phantom{\mathrm{\@eltag}}}$\space #3\,$^{\mathrm{#2}}$%
    \else
      $^{\mathrm{\@eltag}}\space$#3\,$^{\mathrm{#2}}$%
    \fi
  \fi
  \par \egroup}
\def\address@fmt@init{%
  \par                                % Start new paragraph
   \vskip 6\p@ \@plus 3\p@ \@minus 1.5pt}
\def\abstract{\@ifnextchar[{\@abstract}{\@abstract[]}}
\def\@abstract[#1]{%
  \global\@hasabstracttrue
  \hyphenpenalty\sv@hyphenpenalty     % restore \hyphenpenalty
  \global\setbox\t@abstract=\vbox\bgroup
  \leftskip\z@
  \@rightskip\z@ \rightskip\@rightskip \parfillskip\@flushglue
   \small
  \parindent 1em                      % \parindent in abstract
  \noindent {\bfseries\abstractname}  % caption `Abstract' (bold)
  \vskip 0.5\@bls    % half a line of space below
\noindent\ignorespaces
}
 \def\endabstract{\par \egroup}
\def\keyword{%
  \global\@haskeywordstrue             % Implies rules are to be printed
  \hyphenpenalty\sv@hyphenpenalty      % restore \hyphenpenalty
  \def\sep{\unskip, }                  % separator for multiple keywords
  \def\MSC{\par\leavevmode\hbox {\it 1991 MSC:\ }}%
  \def\PACS{\par\leavevmode\hbox {\it PACS:\ }}%
  \global\setbox\t@keyword=\vbox\bgroup
  \@keywordsize
  \parskip\z@
  \vskip 10\p@ \@plus 2\p@ \@minus 2\p@       % One line of space above keywords.
  \noindent\@keywordheading
  \justify@off                         % Keywords are not justified.
  \ignorespaces}
\def\endkeyword{\par \egroup}
\def\runtitle#1{\gdef\@runtitle{#1}}
\def\runauthor#1{\gdef\@runauthor{#1}}
\let\@runauthor\relax
\let\@runtitle\relax
\let\@runningauthor\relax
\def\RUNDATE{}
\def\RUNJNL{}
\def\RUNART{}
\def\journal#1{\gdef\@journal{#1}}
\def\volume#1{\gdef\@volume{#1}}       \def\@volume{0}
\def\issue#1{\gdef\@issue{#1}}         \def\@issue{0}
\newcount\@pubyear
\@pubyear=\number\year
\def\company#1{\def\@company{#1}}
\def\@copyrightyear{\number\year}
\def\@shortenyear#1#2#3#4\\{\global\def\@shortyear{#3#4}}
\expandafter\@shortenyear\the\@pubyear\\
\def\pubyear#1{\global\@pubyear#1
 \expandafter\@shortenyear\the\@pubyear\\%
  \ignorespaces}
\def\copyear#1{%
  \gdef\@copyrightyear{#1}%
  \ignorespaces}
\let\copyrightyear\copyear
\newcounter{firstpage}
\newcounter{lastpage}
\let\ESpagenumber\arabic
\def\firstpage#1{\def\@tempa{#1}\ifx\@tempa\@empty\else
  \setcounter{firstpage}{#1}%
  \global\c@page=#1 \ignorespaces\fi}
\setcounter{firstpage}{1}
\let\realpageref\pageref
\setcounter{lastpage}{0}
\def\lastpage#1{\def\@tempa{#1}\ifx\@tempa\@empty\else
  \setcounter{lastpage}{#1}\ignorespaces\fi
  }
\AtEndDocument{%
   \clearpage
   \addtocounter{page}{-1}%
   \immediate\write\@auxout{%
   \string\global\string\c@lastpage=\the\c@page}%
   \addtocounter{page}{1}%
}
\def\date#1{\gdef\@date{#1}}                  \def\@date{\today}
\def\aid#1{}
\def\ssdi#1#2{}
\def\received#1{\def\@tempa{#1}\ifx\@tempa\@empty\else\gdef\@received{#1}\fi}
  \def\@received{\relax}
\def\revised#1{\def\@tempa{#1}\ifx\@tempa\@empty\else\gdef\@revised{#1}\fi}
  \def\@revised{\relax}
\def\accepted#1{\def\@tempa{#1}\ifx\@tempa\@empty\else\gdef\@accepted{#1}\fi}
  \def\@accepted{\relax}
\def\communicated#1{\def\@tempa{#1}\ifx\@tempa\@empty\else\gdef\@communicated{#1}\fi}
  \def\@communicated{\relax}
\def\dedicated#1{\def\@tempa{#1}\ifx\@tempa\@empty\else\gdef\@dedicated{#1}\fi}
  \def\@dedicated{\relax}
\def\presented#1{\def\@tempa{#1}\ifx\@tempa\@empty\else\gdef\@presented{#1}\fi}
  \def\@presented{\relax}
\def\articletype#1{\gdef\@articletype{#1}}
  \@ifundefined{@articletype}{\def\@articletype{}}{}
\def\received@prefix{Received~}
\def\revised@prefix{; revised~}
\def\accepted@prefix{; accepted~}
\def\communicated@prefix{; communicated~by~}
\def\history@prefix{}
\def\received@postfix{}
\def\revised@postfix{}
\def\accepted@postfix{}
\def\communicated@postfix{}
\def\history@postfix{}
\def\empty@data{\relax}
\def\history@fmt{%
  \bgroup
  \@historysize
  \vskip 6\p@ \@plus 2\p@ \@minus 1\p@         % Vertical space above history
  \ifx\@received\empty@data \else       % If there is no \received,
                                        % do not print anything
    \leavevmode
    \history@prefix
    \received@prefix\@received \received@postfix%
    \ifx\@revised\empty@data \else
      \revised@prefix\@revised \revised@postfix%
    \fi
    \ifx\@accepted\empty@data \else
      \accepted@prefix\@accepted \accepted@postfix%
    \fi
    \ifx\@communicated\empty@data \else
      \communicated@prefix\@communicated \communicated@postfix%
    \fi
    \history@postfix
  \fi
  \par \egroup}
\def\dedicated@fmt{%
  \ifx\@dedicated\empty@data \else
    \vskip 4\p@ \@plus 3\p@
    \normalsize\it\centering \@dedicated
    \fi}
\def\@alph#1{\ifcase#1\or a\or b\or c\or d\or e\or f\or g\or h\or i\or
j\or k\or \ensuremath{\ell}\or m\or n\or o\or p\or q\or r\or s\or t\or
u\or v\or w\or x\or y\or z\or aa\or ab\or ac\or ad\or ae\or af\or ag\or
ah\or ai\or aj\or ak\or a\ensuremath{\ell}\or am\or an\or ao\or ap\or
aq\or ar\or as\or at\or au\or av\or aw\or ay\or az\or ba\or bb\or bc\or
bd\or be\or bf\or bg\or bh\or bi\or bj\or bk\or b\ensuremath{\ell}\or
bm\or bn\or bo\or bp\or bq\or br\or bs\or bt\or bu\or bw\or bx\or by\or
bz\or ca\or cb\or cc\or cd\or ce\or cf\or cg\or ch\or ci\or cj\or ck\or
c\ensuremath{\ell}\or cm\or cn\or co\or cp\or cq\or cr\or cs\or ct\or
cu\or cw\or cx\or cy\or cz\or da\or db\or dc\or dd\or de\or df\or dg\or
dh\or di\or dj\or dk\or d\ensuremath{\ell}\or dm\or dn\or do\or dp\or
dq\or dr\or ds\or dt\or du\or dw\or dx\or dy\or dz\or ea\or eb\or ec\or
ed\or ee\or ef\or eg\or eh\or ei\or ej\or ek\or e\ensuremath{\ell}\or
em\or en\or eo\or ep\or eq\or er\or es\or et\or eu\or ew\or ex\or ey\or
ez\else\@ctrerr\fi}
\def\fnstar#1{\@fnstar{\@nameuse{c@#1}}}
\def\@fnstar#1{\ifcase#1\or
    \hbox{$\star$}\or
    \hbox{$\star\star$}\or
    \hbox{$\star\star\star$}\or
    \hbox{$\star\star\star\star$}\or
    \hbox{$\star\star\star\star\star$}\or
    \hbox{$\star\star\star\star\star\star$}
  \else
    \@ctrerr
  \fi
  \relax}
\def\astsymbol#1{\@astsymbol{\@nameuse{c@#1}}}
\def\@astsymbol#1{\ifcase#1\or
    \hbox{$\ast$}\or
    \hbox{$\ast\ast$}\or
    \hbox{$\ast\ast\ast$}\or
    \hbox{$\ast\ast\ast\ast$}\or
    \hbox{$\ast\ast\ast\ast\ast$}\or
    \hbox{$\ast\ast\ast\ast\ast\ast$}%
  \else
    \@ctrerr
  \fi
  \relax}
\mark{{}{}}   % Initializes TeX's marks
\def\ps@plain{\let\@mkboth\@gobbletwo
 \def\@oddhead{}%
 \def\@evenhead{}%
 \def\@oddfoot{\hfil {\rmfamily\thepage} \hfil}%
 \let\@evenfoot\@oddfoot}
\def\@copyright{\@issn/\@shortyear/\$\@price\ $\copyright$\ \the\@pubyear\
  \@company{} All  rights reserved}
\def\@jou@vol@pag{\@journal\ \@volume\ (\the\@pubyear)\ \@pagerange}
\def\sectionmark#1{}
\def\subsectionmark#1{}
\let\@j@v@p\@jou@vol@pag    % long journal title appears in reprint line
\let\@@j@v@p\@jou@vol@pag   % long journal title appears in running headline
\def\sectionmark#1{}
\def\subsectionmark#1{}
\def\ps@copyright{\let\@mkboth\@gobbletwo
  \def\@oddhead{}%
  \let\@evenhead\@oddhead
  \def\@oddfoot{\small\slshape
    \def\@tempa{0}
    \ifx\@volume\@tempa
     % Preprint submitted to %\@journal\hfil\todate\/%
    \else
        Article published in  \@jou@vol@pag  \hfil\hbox{}\fi}%
  \let\@evenfoot\@oddfoot
}
\let\ps@noissn\ps@empty
\let\ps@headings\ps@plain
\def\today{\number\day\space\ifcase\month\or
  January\or February\or March\or April\or May\or June\or
  July\or August\or September\or October\or November\or December\fi
  \space\number\year}
\def\nuc#1#2{\relax\ifmmode{}^{#1}{\protect\text{#2}}\else${}^{#1}$#2\fi}
\def\itnuc#1#2{\setbox\@tempboxa=\hbox{\scriptsize\it #1}
  \def\@tempa{{}^{\box\@tempboxa}\!\protect\text{\it #2}}\relax
  \ifmmode \@tempa \else $\@tempa$\fi}
\let\old@vec\vec % save old definition of \vec
\def\pol#1{\old@vec{#1}}
\def\half{{\textstyle\frac{1}{2}}}
\def\threehalf{{\textstyle\frac{3}{2}}}
\def\quart{{\textstyle\frac{1}{4}}}
\if@symbold\else\def\d{\,\mathrm{d}}\fi
\def\e{\mathop{\mathrm{e}}\nolimits}
\def\int{\intop}
\def\oint{\ointop}
\newbox\slashbox \setbox\slashbox=\hbox{$/$}
\newbox\Slashbox \setbox\Slashbox=\hbox{\large$/$}
\def\pFMslash#1{\setbox\@tempboxa=\hbox{$#1$}
  \@tempdima=0.5\wd\slashbox \advance\@tempdima 0.5\wd\@tempboxa
  \copy\slashbox \kern-\@tempdima \box\@tempboxa}
\def\pFMSlash#1{\setbox\@tempboxa=\hbox{$#1$}
  \@tempdima=0.5\wd\Slashbox \advance\@tempdima 0.5\wd\@tempboxa
  \copy\Slashbox \kern-\@tempdima \box\@tempboxa}
\def\FMslash{\protect\pFMslash}
\def\FMSlash{\protect\pFMSlash}
  \def\Cset{\mathbb{C}}
  \def\Hset{\mathbb{H}}
  \def\Nset{\mathbb{N}}
  \def\Qset{\mathbb{Q}}
  \def\Rset{\mathbb{R}}
  \def\Zset{\mathbb{Z}}
\if@TwoColumn
  \adjdemerits=100
  \linepenalty=100
  \doublehyphendemerits=5000        % experimental (1993-12-14)
  \emergencystretch=1.6pc
  \spaceskip=0.3em \@plus 0.17em \@minus 0.12em
\fi
\@frontmatterwidth\textwidth
\ps@headings                                % 'headings' page style
\pagenumbering{arabic}                      % Arabic page numbers
\def\thepage{\@pagenumprefix\ESpagenumber{page}}  % preceded by \@pagenumprefix
\let\baselinestretch\@blstr
\InputIfFileExists{\@shortjid.cfg}{}{}
\endinput
%%
%% End of file `elsart.cls'.

